Decoding Mean Field Games from Population and Environment Observations By Gaussian Processes

This paper presents a Gaussian Process (GP) framework, a non-parametric technique widely acknowledged for regression and classification tasks, to address inverse problems in mean field games (MFGs). By leveraging GPs, we aim to recover agents' strategic actions and the environment's configurations from partial and noisy observations of the population of agents and the setup of the environment. Our method is a probabilistic tool to infer the behaviors of agents in MFGs from data in scenarios where the comprehensive dataset is either inaccessible or contaminated by noises.

==> example1/output.txt <==
iter = 0 Loss = 995799.9213673539
iter =  10 Gauss-Newton step size = 0.6  Loss =  0.020479810440203156
[ 1.34442821  1.28966071  0.94991299 ...  4.6921871  -4.3810113
 -1.06923788]
iter =  20 Gauss-Newton step size = 0.6  Loss =  0.00045175640593964766
[ 1.343121    1.28784359  0.94768649 ...  4.69988204 -4.38877726
 -1.06685389]
iter =  30 Gauss-Newton step size = 0.6  Loss =  0.00045175618499631275
[ 1.3431208   1.28784333  0.94768617 ...  4.69988311 -4.38877854
 -1.06685348]
/Users/jasonguo/anaconda3/lib/python3.7/site-packages/pandas/compat/_optional.py:138: UserWarning: Pandas requires version '2.7.0' or newer of 'numexpr' (version '2.6.9' currently installed).
  warnings.warn(msg, UserWarning)
iter = 0 Loss = 2824474.914909181
iter =  10 Gauss-Newton step size = 0.6  Loss =  11.946058549593022
[ 0.7806094   0.96072633  0.53334934 ...  1.78243013  1.60695059
 -0.75955107]
iter =  20 Gauss-Newton step size = 0.6  Loss =  0.0006560638563089786
[ 0.78129446  0.95969159  0.53346588 ...  1.79370435  1.60310865
 -0.75225418]
iter =  30 Gauss-Newton step size = 0.6  Loss =  0.000654876784875767
[ 0.78129477  0.95969082  0.53346636 ...  1.79368825  1.60315251
 -0.75224158]
['ip', DeviceArray(-0.75224158, dtype=float64)]
['fw', DeviceArray(-1.06685348, dtype=float64)]
{'l2': DeviceArray(0.00712419, dtype=float64), 'max': DeviceArray(0.02964899, dtype=float64), 'min': DeviceArray(1.47767513e-05, dtype=float64)}
{'testl2': DeviceArray(0.00691271, dtype=float64), 'max': DeviceArray(0.03082728, dtype=float64), 'min': DeviceArray(3.31921472e-06, dtype=float64)}
{'test2l2': DeviceArray(0.0074076, dtype=float64), 'max': DeviceArray(0.03109783, dtype=float64), 'min': DeviceArray(1.05868471e-05, dtype=float64)}
showmpredicted
showmreference
{'l2': DeviceArray(0.00262853, dtype=float64), 'max': DeviceArray(0.00661238, dtype=float64), 'min': DeviceArray(0.00010763, dtype=float64)}
{'testl2': DeviceArray(0.00261526, dtype=float64), 'max': DeviceArray(0.00660726, dtype=float64), 'min': DeviceArray(6.31635112e-05, dtype=float64)}
{'test2l2': DeviceArray(0.00257445, dtype=float64), 'max': DeviceArray(0.00656911, dtype=float64), 'min': DeviceArray(0.00010548, dtype=float64)}
showupredicted
showureference
{'l2': DeviceArray(0.31166241, dtype=float64), 'max': DeviceArray(0.4067915, dtype=float64), 'min': DeviceArray(0.18509755, dtype=float64)}
{'testl2': DeviceArray(0.3142051, dtype=float64), 'max': DeviceArray(0.40618059, dtype=float64), 'min': DeviceArray(0.17481427, dtype=float64)}
{'test2l2': DeviceArray(0.31313783, dtype=float64), 'max': DeviceArray(0.40671848, dtype=float64), 'min': DeviceArray(0.17273706, dtype=float64)}
showVpredicted
showVreference

==> example5/output.txt <==
iter = 0 Loss = 6112606.592421477
773.5754818448155
iter =  1 Gauss-Newton step size = 0.3  Loss =  3005012.6248524506
[1.072934   1.0634581  1.07501158 ... 1.55218243 2.06706964 2.27044237]
600.5429998062637
iter =  2 Gauss-Newton step size = 0.3  Loss =  1477522.7317095606
[1.08090715 1.07043251 1.08322936 ... 1.25226571 1.97693334 2.00712578]
477.7100930183217
iter =  3 Gauss-Newton step size = 0.3  Loss =  726277.1214887716
[1.06870028 1.05980242 1.07065696 ... 0.91112938 1.62704291 1.47005933]
345.8854559641203
iter =  4 Gauss-Newton step size = 0.3  Loss =  356718.1824751949
[1.05295449 1.0460841  1.05444539 ... 0.65601168 1.25198313 1.04610056]
235.86111211453866
iter =  5 Gauss-Newton step size = 0.3  Loss =  175043.4065989001
[1.0389329  1.03387432 1.04001996 ... 0.47655589 0.93177076 0.74521222]
157.44024811197167
iter =  6 Gauss-Newton step size = 0.3  Loss =  85832.29054637587
[1.02782213 1.02420534 1.02859714 ... 0.34998249 0.68064408 0.53231334]
105.54883725701457
iter =  7 Gauss-Newton step size = 0.3  Loss =  42070.34333537309
[1.01946979 1.0169399  1.02001372 ... 0.25982204 0.49174714 0.37940705]
71.65661676694918
iter =  8 Gauss-Newton step size = 0.3  Loss =  20616.649816683872
[1.01336335 1.01162877 1.01373906 ... 0.19544014 0.35314951 0.26896451]
49.196179285519264
iter =  9 Gauss-Newton step size = 0.3  Loss =  10102.434379985158
[1.00896962 1.00780714 1.00922417 ... 0.14958619 0.2530518  0.18937294]
34.031976426095355
iter =  10 Gauss-Newton step size = 0.3  Loss =  4950.188129535928
[1.0058388  1.00508372 1.00600677 ... 0.11705871 0.18149842 0.13228826]
23.6497320448834
iter =  11 Gauss-Newton step size = 0.3  Loss =  2425.572517652708
[1.00362158 1.00315487 1.0037281  ... 0.09406998 0.13069565 0.09153919]
16.47873680114576
iter =  12 Gauss-Newton step size = 0.3  Loss =  1188.523476028446
[1.0020577  1.0017943  1.00212079 ... 0.07787062 0.09478947 0.06256404]
11.500044683085338
iter =  13 Gauss-Newton step size = 0.3  Loss =  582.3777066930899
[1.00095763 1.0008372  1.00099013 ... 0.0664807  0.06948994 0.04202207]
8.033026707173924
iter =  14 Gauss-Newton step size = 0.3  Loss =  285.3700095679345
[1.00018522 1.00016516 1.00019623 ... 0.0584852  0.05170139 0.0274907 ]
5.614433628048727
iter =  15 Gauss-Newton step size = 0.3  Loss =  139.83772800755247
[0.99964357 0.99969388 0.9996395  ... 0.05287901 0.03921207 0.01722753]
3.925435286608191
iter =  16 Gauss-Newton step size = 0.3  Loss =  68.52747276786131
[0.99926406 0.99936368 0.99924943 ... 0.04895134 0.03045213 0.00998713]
2.745171763058171
iter =  17 Gauss-Newton step size = 0.3  Loss =  33.585654147553704
[0.99899832 0.99913247 0.99897629 ... 0.04620124 0.02431222 0.00488336]
1.9200689778029376
iter =  18 Gauss-Newton step size = 0.3  Loss =  16.464237637370374
[0.99881232 0.99897063 0.99878511 ... 0.04427645 0.0200108  0.00128779]
1.3430989096116472
iter =  19 Gauss-Newton step size = 0.3  Loss =  8.074770342005744
[ 0.99868217  0.99885739  0.99865134 ...  0.04292969  0.01699839
 -0.00124423]
0.9395694253309705
iter =  20 Gauss-Newton step size = 0.3  Loss =  3.9639409871852567
[ 0.99859113  0.99877818  0.99855776 ...  0.04198757  0.0148892
 -0.00302676]
0.657309777592825
iter =  21 Gauss-Newton step size = 0.3  Loss =  1.9496380741286325
[ 0.99852744  0.99872276  0.9984923  ...  0.0413286   0.01341266
 -0.00428138]
0.4598596858805231
iter =  22 Gauss-Newton step size = 0.3  Loss =  0.9626309112871201
[ 0.9984829   0.99868401  0.99844651 ...  0.04086774  0.01237913
 -0.0051643 ]
0.32172908153927743
iter =  23 Gauss-Newton step size = 0.3  Loss =  0.47899786902528163
[ 0.99845174  0.9986569   0.9984145  ...  0.04054544  0.01165575
 -0.00578557]
0.22509305198899507
iter =  24 Gauss-Newton step size = 0.3  Loss =  0.24201785457653896
[ 0.99842996  0.99863795  0.99839211 ...  0.04032007  0.01114948
 -0.00622269]
0.15748478947501235
iter =  25 Gauss-Newton step size = 0.3  Loss =  0.12589771556493215
[ 0.99841472  0.9986247   0.99837645 ...  0.04016247  0.01079516
 -0.00653022]
0.11018398635078536
iter =  26 Gauss-Newton step size = 0.3  Loss =  0.06899887447557869
[ 0.99840407  0.99861543  0.9983655  ...  0.04005228  0.0105472
 -0.00674657]
0.07709047217542454
iter =  27 Gauss-Newton step size = 0.3  Loss =  0.04111845339983247
[ 0.99839662  0.99860895  0.99835784 ...  0.03997522  0.01037368
 -0.00689877]
0.053936728973752686
iter =  28 Gauss-Newton step size = 0.3  Loss =  0.027457051737189805
[ 0.99839141  0.99860441  0.99835249 ...  0.03992135  0.01025224
 -0.00700583]
0.03773720225259819
iter =  29 Gauss-Newton step size = 0.3  Loss =  0.020762966947954396
[ 0.99838777  0.99860124  0.99834874 ...  0.03988367  0.01016727
 -0.00708115]
pauss
0.026403144611268782
iter =  30 Gauss-Newton step size = 0.3  Loss =  0.01748286630397545
[ 0.99838522  0.99859903  0.99834613 ...  0.03985733  0.0101078
 -0.00713412]
[DeviceArray(1.05191462e-08, dtype=float64), DeviceArray(2.07403196e-07, dtype=float64), DeviceArray(1.85916705e-07, dtype=float64), DeviceArray(2.81335586e-10, dtype=float64), DeviceArray(2.02260583e-08, dtype=float64)]
iter = 0 Loss = 7487631.042612782
938.4814677759197
iter =  1 Gauss-Newton step size = 0.3  Loss =  3676038.4568671254
[1.05974889 1.10266404 1.07446093 ... 0.41214477 0.95714535 0.28520425]
545.3309141467146
iter =  2 Gauss-Newton step size = 0.3  Loss =  1804817.5713835557
[ 1.07746562  1.12468289  1.08983923 ... -0.00963701  0.96724855
 -0.09850593]
413.4779412913959
iter =  3 Gauss-Newton step size = 0.3  Loss =  885906.9325258419
[ 1.07315957  1.11093812  1.08331783 ... -0.30584157  0.97623544
 -0.36806036]
353.0598034829628
iter =  4 Gauss-Newton step size = 0.3  Loss =  434809.98209228774
[ 1.06086117  1.08747218  1.06890927 ... -0.51361934  0.98339541
 -0.55718304]
299.2943712277286
iter =  5 Gauss-Newton step size = 0.3  Loss =  213408.89377357071
[ 1.04743713  1.06515583  1.05358355 ... -0.6591976   0.98867504
 -0.68970274]
255.7829322546699
iter =  6 Gauss-Newton step size = 0.3  Loss =  104747.0341677964
[ 1.03561639  1.04723445  1.04017896 ... -0.76111723  0.99240047
 -0.78248138]
214.60494143583568
iter =  7 Gauss-Newton step size = 0.3  Loss =  51413.553403342645
[ 1.02614507  1.03386821  1.02946729 ... -0.83245236  0.99499104
 -0.84741781]
171.19476957414577
iter =  8 Gauss-Newton step size = 0.3  Loss =  25234.668476085517
[ 1.01894066  1.02426628  1.02132727 ... -0.88238227  0.99679508
 -0.89286863]
131.20574241040694
iter =  9 Gauss-Newton step size = 0.3  Loss =  12384.402491102494
[ 1.01362812  1.01750219  1.0153247  ... -0.9173334   0.9980583
 -0.9246844 ]
98.6543419152537
iter =  10 Gauss-Newton step size = 0.3  Loss =  6077.006426447506
[ 1.00978356  1.01277918  1.01097895 ... -0.94180098  0.99894614
 -0.94695724]
73.21294732978636
iter =  11 Gauss-Newton step size = 0.3  Loss =  2981.5418340646074
[ 1.00703314  1.00948886  1.00786851 ... -0.95892978  0.9995706
 -0.9625497 ]
53.49852451173941
iter =  12 Gauss-Newton step size = 0.3  Loss =  1462.719393168248
[ 1.00507956  1.00719403  1.00565842 ... -0.97092072  1.0000093
 -0.97346522]
38.49717108968069
iter =  13 Gauss-Newton step size = 0.3  Loss =  717.6807389736091
[ 1.00369836  1.00559013  1.00409545 ... -0.9793147   1.00031703
 -0.9811064 ]
27.380362681253995
iter =  14 Gauss-Newton step size = 0.3  Loss =  352.3010229080782
[ 1.00272478  1.00446725  1.00299357 ... -0.98519059  1.00053264
 -0.98645533]
19.32921237121018
iter =  15 Gauss-Newton step size = 0.3  Loss =  173.15043442700693
[ 1.00203989  1.00368044  1.00221835 ... -0.98930373  1.00068361
 -0.9901996 ]
13.586735728808863
iter =  16 Gauss-Newton step size = 0.3  Loss =  85.32539694810944
[ 1.00155874  1.00312893  1.0016737  ... -0.99218294  1.0007893
 -0.99282059]
9.527325259341042
iter =  17 Gauss-Newton step size = 0.3  Loss =  42.27649902420293
[ 1.00122102  1.00274236  1.00129143 ... -0.99419837  1.00086326
 -0.99465528]
6.671841329677238
iter =  18 Gauss-Newton step size = 0.3  Loss =  21.17740342256925
[ 1.00098413  1.00247144  1.00102328 ... -0.99560917  1.00091503
 -0.99593956]
4.66866123833691
iter =  19 Gauss-Newton step size = 0.3  Loss =  10.837055966967883
[ 1.00081803  1.0022816   1.00083528 ... -0.99659673  1.00095127
 -0.99683855]
3.2655013559713097
iter =  20 Gauss-Newton step size = 0.3  Loss =  5.769664161275264
[ 1.00070161  1.0021486   1.00070351 ... -0.99728802  1.00097663
 -0.99746784]
2.283475424859771
iter =  21 Gauss-Newton step size = 0.3  Loss =  3.2864270277904426
[ 1.00062002  1.00205542  1.00061117 ... -0.99777192  1.00099438
 -0.99790835]
1.5965302959127012
iter =  22 Gauss-Newton step size = 0.3  Loss =  2.069566476815164
[ 1.00056285  1.00199016  1.00054647 ... -0.99811065  1.0010068
 -0.9982167 ]
1.1161425007759755
iter =  23 Gauss-Newton step size = 0.3  Loss =  1.4732791249429804
[ 1.0005228   1.00194444  1.00050114 ... -0.99834776  1.0010155
 -0.99843254]
0.7802626093183948
iter =  24 Gauss-Newton step size = 0.3  Loss =  1.1810894497175541
[ 1.00049474  1.00191243  1.00046939 ... -0.99851374  1.00102158
 -0.99858364]
0.5454457261595068
iter =  25 Gauss-Newton step size = 0.3  Loss =  1.0379134398019554
[ 1.00047508  1.00189001  1.00044715 ... -0.99862992  1.00102584
 -0.9986894 ]
0.3812932031463934
iter =  26 Gauss-Newton step size = 0.3  Loss =  0.9677561310401417
[ 1.00046131  1.0018743   1.00043157 ... -0.99871125  1.00102882
 -0.99876343]
0.26654354523026624
iter =  27 Gauss-Newton step size = 0.3  Loss =  0.9333786796619411
[ 1.00045166  1.00186331  1.00042066 ... -0.99876818  1.00103091
 -0.99881526]
0.1863297253369514
iter =  28 Gauss-Newton step size = 0.3  Loss =  0.9165335990950259
[ 1.0004449   1.00185561  1.00041301 ... -0.99880803  1.00103237
 -0.99885154]
0.1302576473008228
iter =  29 Gauss-Newton step size = 0.3  Loss =  0.908279464052246
[ 1.00044017  1.00185021  1.00040766 ... -0.99883593  1.0010334
 -0.99887693]
0.0910611206714082
iter =  30 Gauss-Newton step size = 0.3  Loss =  0.9042349216762763
[ 1.00043685  1.00184644  1.00040391 ... -0.99885546  1.00103411
 -0.99889471]
{'mtest2l2': DeviceArray(0.00439331, dtype=float64), 'max': DeviceArray(0.00745039, dtype=float64), 'min': DeviceArray(2.43021677e-05, dtype=float64)}
{'utest2l2': DeviceArray(0.00497464, dtype=float64), 'max': DeviceArray(0.00920892, dtype=float64), 'min': DeviceArray(1.64165976e-06, dtype=float64)}
{'Vtestl2': DeviceArray(0.00970957, dtype=float64), 'max': DeviceArray(0.02243279, dtype=float64), 'min': DeviceArray(5.21490693e-05, dtype=float64)}
